Context-Aware Zero-Shot Recognition

We present a novel problem setting in zero-shot learning, zero-shot object recognition and detection in the context. Contrary to the traditional zero-shot learning methods, which simply infers unseen categories by transferring knowledge from the objects belonging to semantically similar seen categories, we aim to understand the identity of the novel objects in an image surrounded by the known objects using the inter-object relation prior. Specifically, we leverage the visual context and the geometric relationships between all pairs of objects in a single image, and capture the information useful to infer unseen categories. We integrate our context-aware zero-shot learning framework into the traditional zero-shot learning techniques seamlessly using a Conditional Random Field (CRF). The proposed algorithm is evaluated on both zero-shot region classification and zero-shot detection tasks. The results on Visual Genome (VG) dataset show that our model significantly boosts performance with the additional visual context compared to traditional methods.

==> archive/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> archive/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> archive/samplepaper.txt <==



% This is samplepaper.tex, a sample chapter demonstrating the
% LLNCS macro package for Springer Computer Science proceedings;
% Version 2.20 of 2017/10/04
%
\documentclass[runningheads]{llncs}
%
\usepackage{graphicx}
\usepackage[]{algorithm2e}
\usepackage{amsmath}

\begin{document}
%
\title{Script}}
%
\maketitle              % typeset the header of the contribution
%
%
\section{Method}
Our method includes two stages.
The first stage is the base network, where the RCNN maps each region into a feature, and a projection layer maps the region feature into the semantic space of word embeddings. Without the second stage, the prediction is made by calculating the similarity between the projected visual features and all the class label word embeddings, and pick the largest one.

The second stage works as a cascade classifier: we pick top K predictions of the each region (K most similar class label with the projected visual feature), and we build a graph between the regions and their potential labels to refine the predictions.

For each region, we call them $R_i$, $i\in [1,N]$, and their visual feature $f_i$.  The candidate labels if called $\hat l_{i, k}$, $k \in [1, K]$.

With these, we form the graph like this. For each vertex in the graph, it contains a tuple of a region and a label, $\langle R_i, \hat l_{i,k}\rangle$. In total, there are $N\times K$ vertices. For each vertex $V_j$, we denote $V_j^R$ as the corresponding region and $V_j^C$ is the associated class. The graph is built as a fully connected graph. (Another configuration is ignoring the edges between vertices which correspond to the same region.)

To refine the result, first we generate an initial hidden vector for each vertex in the graph, and propagate through the graph to update the features. Finally, for each region, we combine the features of its corresponding vertices and make a prediction among the $K$ candidates.

First, the initial hidden vector for each vertex is defined as follows: $H_0^{j} = f_{V_j^R}^TM E_{V_j^C}$. $E$ is the word embedding matrix, each row has dimension 300. $M$ is a learned parameter, a matrix of size ($\text{dim}_{f}\times h \times 300$). $\text{dim}_{f}$ is dimension of the visual feature, and $h$ is the hidden size (we choose it to be 5). So the size of $H$ is $NK\times h$.

To update $H$, we need to assign a value on each edge in the graph. This gives us an affinity matrix $A$ of size $NK \times NK $. The value is determined by $A_{u,v} = F(V_u, V_v)$. (The choice of $F$ will be discussed in the next section)

We then generate the update matrix $U_{NK\times h} = A_{NK\times NK}H_{NK\times h}$ . Finally we use a GRUCell to update the $H$: $H_t = \test{GRUCell}(U_t, H_{t-1})$

\begin{algorithm}[H]
 \KwData{H_0}
 \For{t=1 .. T}{
   \For{u = 1 .. NK}{
     \For{v = 1 .. NK}{
       A^t_{uv} = F_t(V_u, V_v)\\
     }
   }
   U_t = A^t * H_{t-1}\\
   H_t = GRUCell(U_t, H_{t-1})\\
 }
 Output H_T
\end{algorithm}

\begin{figure}[h]
\centering
\includegraphics[width=8cm]{figure.png}}
\caption{Illustration of the iterative reasoning}
\end{figure}

\section{Formulation of $F$}
To incorporate the geometry information or relationship information, we can modify the formulation of $F$.

Currently our method only considers the word embedding of the label assigned to each vertex.

$$F(V_u, V_v) = F_{sem}(E_{V_u^C}, E_{V_v^C})
 = f_{sub}(E_{V_u^C}) ^T f_{obj}(E_{V_u^C})$$
 
$f_{sub}$ and $f_{obj}$ are multi-layer perceptrons.

\subsection{Add geometry feature}
The first way is adopted from Relation network for object detection. For each pair of regions,  a 4-
dimensional relative geometry feature is used,
$$(\log\frac{x_s-x_o}{w_s}, \log\frac{y_s-y_o}{h_s}, \log\frac{w_o}{w_s}, \log\frac{h_o}{h_s})$$
This 4-d feature is embedded to a high-dimensional
representation by method in Attention is all you need, which computes cosine
and sine functions of different wavelengths.

The second way is from Relationship Proposal Networks. Each pair of regions is represented by a 18-dimension vector concatenating three 6-d vectors, each indicating the difference of subject and object boxes $\Delta(S,O)$, subject and relationship boxes$\Delta(S,P)$, object and relationship boxes $\Delta(O,P)$. The box of relationship here is the minimum box that can conver both subject and object box.

Specifically, $\Delta(S,O) = (t_x^{SO}, t_y^{SO},t_w^{SO}, t_h^{SO}, t_x^{OS}, t_y^{OS})$, where
\begin{align}
t_x^{SO} = (x^S-x^O)/w^S\\
t_y^{SO} = (y^S-y^O)/h^S\\
t_w^{SO} = \log(w^S/w^O)\\
t_h^{SO} = \log(h^S/h^O)\\
t_x^{OS} = (x^O - x^S)/w^O\\
t_y^{OS} = (y^O-y^S)/h^O
\end{align}
and $x^S, y^S, w^S, h^S$ denotes the center coordinates, width and height of a subject box.

After getting the feature, we feed it through some MLP, and also get a value for each edge in the graph.

$$F(V_u, V_v) = F_{sem}(E_{V_u^C}, E_{V_v^C}) \cdot F_{geo}(V_u^R, V_v^R)$$

\subsection{GEO+REL}

$$F(V_u, V_v) = F_{sem}(E_{V_u^C}, E_{V_v^C}) \cdot F_{geo\_rel}(V_u^R, V_v^R, Rel(V_u^C, V_v^C))$$

\begin{align*}
&F_{geo\_rel}(V_u^R, V_v^R, Rel(V_u^C, V_v^C)) \\
= &MLP(\mathcal{E}_{geo}(V_u^R, V_v^R) + \mathcal{E}_{rel}(Rel(V_u^C, V_v^C)))
\end{align*}

\section{GCN from zero-shot}


\section{Problem}

Barely learn anything.

The update matrix tends to be very small values, so that the H is almost not updated.


What other loss for incremental learning.

(Iterative learning has one? What others)


\end{document}

